$A^2$: Smaller Self-Supervised ViTs Localize Better than Larger Ones

Robust visual classification often depends on localizing the main foreground objects in an image while ignoring contextual distractors. Surprisingly, we find that the last layer attention maps of smaller self-supervised ViTs localize foreground objects better than those of larger ViTs. However, we still need large ViTs, because they extract richer representations from each patch. To get the best of both worlds, good localization and rich representations, we propose $A^2$, a simple method that leverages this inverse scaling finding by decoupling where to look (a small attention model) from what to extract (a large embedding model): we crop around the attention peaks of a small model and embed the crops with a larger model. $A^2$ uses entirely pretrained features, requires no group labels, and does not require per-dataset attention or backbone training. Across 5 benchmarks, $A^2$ is competitive with backbone-matched loss-level methods like DFR, and outperforms end-to-end attention training under stronger distribution shifts.

==> Figures/adapter_curves/curves.csv <==
epoch,acc_mean,acc_se,wga_mean,wga_se
1,84.2328,1.1116,46.3333,3.5437
2,86.1058,1.0013,50.7778,4.0813
3,87.6322,0.8381,54.0000,4.3586
4,88.5677,0.6889,55.3333,3.9522
5,89.2348,0.6010,57.6667,3.6018
6,89.6885,0.4954,61.5556,1.9335
7,90.0210,0.3678,64.0000,1.3184
8,90.2554,0.2670,64.5556,1.6733
9,90.4687,0.2046,64.1111,1.7399
10,90.6490,0.1660,66.4444,0.9376
11,90.7863,0.1450,67.4444,0.6402
12,90.8594,0.1147,66.5556,0.7919
13,90.8403,0.0682,66.2222,0.2897
14,90.9535,0.0494,66.3333,0.5795
15,91.0266,0.0681,66.6667,0.8749
16,91.0056,0.0817,66.2222,0.9737
17,91.0086,0.0825,66.1111,0.7370
18,91.0387,0.0729,66.7778,0.8374
19,91.0046,0.0731,66.2222,0.8225
20,91.0707,0.0697,66.1111,0.7027


==> Figures/attention_scaling/dinov1.csv <==
params,wb_mass,in_mass,wb_hit,in_hit
21,68.89,68.08,93.86,84.95
86,64.89,65.94,93.37,82.92


==> Figures/attention_scaling/dinov2.csv <==
params,wb_mass,in_mass,wb_hit,in_hit
21,82.03,74.55,94.68,83.43
86,76.39,72.61,87.49,81.79
300,65.01,67.84,82.27,76.67
1100,60.84,67.63,81.90,76.52


==> Figures/attention_scaling/dinov3.csv <==
params,wb_mass,in_mass,wb_hit,in_hit
21,76.71,72.25,91.34,82.14
29,75.79,72.88,90.04,82.06
86,73.55,74.05,87.71,84.03
300,68.99,70.45,88.82,82.45
840,66.23,70.51,87.00,80.82
6716,57.74,64.87,79.79,75.58


==> Figures/attention_scaling/ibot.csv <==
params,wb_mass,in_mass,wb_hit,in_hit
21,69.57,67.53,90.85,82.36
85,63.92,63.55,94.93,80.85
307,55.73,58.33,90.20,74.96


==> Figures/attention_scaling/mae.csv <==
params,wb_mass,in_mass,wb_hit,in_hit
86,47.40,55.11,87.88,65.83
307,37.58,50.66,37.00,49.88
632,37.75,50.25,45.10,55.38


==> Figures/attention_scaling/openclip.csv <==
params,wb_mass,in_mass,wb_hit,in_hit
86,47.98,52.47,16.62,29.14
304,56.09,56.74,81.48,54.29
632,52.59,55.38,43.13,45.69
1000,52.15,55.60,58.51,55.50


==> Figures/dinov3_where/values.csv <==
params,o2o_acc,o2o_wga,m2m_acc,m2m_wga,wb_acc,wb_wga,catdog_acc,catdog_wga,animals_acc,animals_wga,mean_acc,mean_wga
21,86.3,73.7,85.4,65.9,97.7,94.5,75.6,75.2,88.8,71.5,86.76,76.16
29,86.3,75.4,85.0,63.3,97.1,94.5,74.3,73.4,89.2,70.4,86.38,75.40
86,89.2,80.0,85.6,63.2,95.3,91.2,74.5,73.1,88.7,70.1,86.66,75.52
300,85.3,71.7,83.2,59.9,96.4,91.7,72.1,71.0,87.9,66.3,84.98,72.12
840,85.5,73.2,83.3,60.8,96.3,90.8,69.4,69.1,87.4,68.3,84.38,72.44
6716,86.5,74.5,83.3,64.1,95.0,90.3,70.9,69.0,88.1,69.0,84.76,73.38


==> Figures/patch_size/patch16.csv <==
x,wb_mass,in_mass
0,68.89,68.08
1,64.89,65.94


==> Figures/patch_size/patch8.csv <==
x,wb_mass,in_mass
0,75.68,72.00
1,67.08,67.70


==> Figures/per_layer/noreg_in_vitb.csv <==
block,mass,hit
0,51.01,58.01
1,48.09,52.21
2,52.08,51.52
3,51.44,52.72
4,52.30,57.11
5,51.11,50.69
6,50.78,48.28
7,52.68,50.40
8,53.78,61.01
9,49.31,4.30
10,61.24,4.93
11,54.08,5.08


==> Figures/per_layer/noreg_in_vitg.csv <==
block,mass,hit
0,50.78,58.87
1,49.40,55.82
2,48.14,51.72
3,47.86,41.10
4,47.49,28.39
5,48.55,38.28
6,49.24,36.31
7,49.47,37.17
8,50.71,46.31
9,50.58,39.52
10,49.89,46.91
11,50.03,38.73
12,51.59,55.97
13,50.93,48.13
14,51.53,53.76
15,51.75,54.41
16,52.99,55.43
17,53.61,51.43
18,52.88,33.68
19,52.94,30.58
20,52.93,29.72
21,53.04,29.55
22,52.23,29.52
23,52.60,29.61
24,52.87,29.56
25,51.73,29.55
26,52.92,29.57
27,52.01,29.56
28,54.72,29.58
29,55.43,29.69
30,55.82,29.67
31,56.66,29.91
32,57.62,30.47
33,56.37,30.38
34,55.66,31.11
35,54.22,31.11
36,52.57,30.50
37,50.20,29.96
38,48.08,29.80
39,46.67,29.58


==> Figures/per_layer/noreg_in_vitl.csv <==
block,mass,hit
0,53.15,58.03
1,50.50,60.86
2,49.83,53.74
3,49.18,50.79
4,49.63,55.60
5,49.37,49.38
6,48.51,39.61
7,48.61,45.51
8,50.26,46.20
9,51.48,56.30
10,50.94,51.27
11,50.61,51.63
12,53.02,56.64
13,52.91,57.88
14,54.60,65.69
15,54.35,63.06
16,55.21,66.02
17,56.44,66.90
18,51.10,19.54
19,55.56,19.52
20,51.75,19.53
21,56.83,19.53
22,53.40,19.54
23,51.47,19.57


==> Figures/per_layer/noreg_in_vits.csv <==
block,mass,hit
0,49.13,57.36
1,47.00,46.57
2,51.26,52.21
3,51.84,52.21
4,50.22,54.26
5,53.19,59.65
6,52.22,51.22
7,49.22,36.54
8,54.30,60.69
9,59.01,60.47
10,72.45,79.33
11,72.02,83.04


==> Figures/per_layer/noreg_wb_vitb.csv <==
block,mass,hit
0,39.87,53.07
1,36.95,43.79
2,40.88,53.61
3,40.55,57.09
4,42.53,67.43
5,42.26,63.79
6,42.95,66.43
7,46.72,80.39
8,46.95,80.08
9,48.30,0.05
10,69.35,5.85
11,47.47,0.17


==> Figures/per_layer/noreg_wb_vitg.csv <==
block,mass,hit
0,39.45,52.26
1,37.77,60.15
2,36.61,53.11
3,35.62,39.06
4,35.12,22.07
5,37.14,40.92
6,37.79,34.74
7,38.32,35.42
8,40.09,51.67
9,40.16,43.51
10,39.53,46.88
11,39.80,49.50
12,41.61,65.21
13,40.81,55.57
14,41.63,64.29
15,42.32,69.00
16,44.04,71.45
17,45.08,65.74
18,44.37,31.01
19,44.21,20.09
20,45.35,17.73
21,45.57,17.52
22,45.18,17.52
23,46.11,18.00
24,47.83,18.05
25,46.62,18.19
26,49.07,18.19
27,47.53,18.16
28,52.17,18.33
29,53.92,19.83
30,53.47,18.66
31,53.81,18.66
32,53.58,18.83
33,51.30,19.31
34,49.68,19.05
35,48.59,18.78
36,47.51,18.67
37,45.37,18.73
38,44.77,18.90
39,42.32,18.23


==> Figures/per_layer/noreg_wb_vitl.csv <==
block,mass,hit
0,40.05,44.27
1,37.51,52.36
2,38.45,51.05
3,38.42,59.87
4,37.95,48.74
5,39.71,59.58
6,38.61,49.90
7,38.15,51.57
8,39.27,42.68
9,41.23,63.17
10,40.17,52.05
11,40.60,62.74
12,43.84,66.91
13,43.46,69.31
14,47.20,83.98
15,46.56,81.88
16,49.04,86.69
17,52.21,88.97
18,46.48,10.37
19,56.41,10.30
20,50.48,10.30
21,59.65,10.30
22,47.77,10.30
23,46.84,10.30


==> Figures/per_layer/noreg_wb_vits.csv <==
block,mass,hit
0,35.31,38.92
1,35.66,50.91
2,39.77,50.12
3,41.72,54.21
4,40.82,55.35
5,43.71,63.77
6,43.21,63.69
7,39.46,39.14
8,50.00,83.24
9,56.21,86.88
10,82.49,88.02
11,79.52,95.58


==> Figures/per_layer/reg_in_vitb.csv <==
block,mass,hit
0,49.28,58.16
1,49.77,38.48
2,53.31,61.19
3,55.08,63.08
4,54.49,64.67
5,51.43,54.75
6,54.53,63.82
7,57.62,67.62
8,58.47,69.17
9,61.90,73.94
10,69.02,82.60
11,72.61,81.79


==> Figures/per_layer/reg_in_vitg.csv <==
block,mass,hit
0,49.56,57.37
1,49.56,52.32
2,48.81,51.26
3,49.56,48.53
4,49.88,51.12
5,51.23,47.50
6,51.83,52.48
7,51.43,47.91
8,52.49,54.27
9,51.66,53.74
10,50.06,48.02
11,50.89,49.22
12,50.74,51.77
13,51.90,60.36
14,52.92,59.01
15,54.01,62.09
16,54.26,64.22
17,55.78,67.63
18,55.67,67.52
19,56.45,69.32
20,57.13,70.57
21,56.96,71.30
22,59.34,73.84
23,59.32,73.51
24,60.40,77.17
25,63.01,80.61
26,61.97,79.47
27,65.07,82.54
28,67.72,82.67
29,66.85,82.09
30,68.43,82.82
31,70.19,82.69
32,70.94,83.77
33,71.53,83.33
34,71.16,82.42
35,71.34,81.94
36,69.49,80.04
37,67.82,77.73
38,67.86,77.01
39,67.63,76.52


==> Figures/per_layer/reg_in_vitl.csv <==
block,mass,hit
0,46.34,26.01
1,48.62,49.67
2,49.39,33.20
3,51.84,62.26
4,51.68,50.77
5,52.14,57.62
6,55.07,68.63
7,50.02,51.46
8,53.93,38.90
9,53.33,60.23
10,54.72,66.05
11,51.20,54.78
12,56.26,68.40
13,56.72,75.88
14,57.39,71.06
15,58.35,74.25
16,59.27,77.34
17,62.23,79.85
18,69.59,84.47
19,69.64,83.67
20,67.47,81.93
21,73.75,83.80
22,71.31,82.89
23,67.84,76.67


==> Figures/per_layer/reg_in_vits.csv <==
block,mass,hit
0,48.11,58.67
1,49.79,55.66
2,52.62,57.58
3,49.27,35.07
4,52.86,55.39
5,54.57,59.72
6,51.87,47.51
7,55.19,64.09
8,54.49,57.11
9,58.76,68.27
10,55.27,61.95
11,74.55,83.43


==> Figures/per_layer/reg_wb_vitb.csv <==
block,mass,hit
0,36.99,48.93
1,37.15,26.15
2,42.58,66.52
3,45.42,68.23
4,46.42,77.94
5,43.76,71.02
6,47.42,82.29
7,53.03,87.97
8,55.18,87.88
9,63.23,95.81
10,75.11,98.19
11,76.39,87.49


==> Figures/per_layer/reg_wb_vitg.csv <==
block,mass,hit
0,37.12,49.33
1,36.54,43.27
2,36.68,45.60
3,37.69,49.64
4,38.12,52.24
5,39.82,48.88
6,40.64,55.25
7,40.81,50.45
8,42.01,54.80
9,41.33,59.98
10,40.27,51.23
11,41.40,62.08
12,41.39,61.87
13,42.56,70.30
14,43.87,74.11
15,44.84,75.25
16,44.86,77.01
17,47.01,80.98
18,48.22,85.12
19,48.30,85.02
20,48.91,84.50
21,46.95,80.62
22,51.61,87.57
23,54.52,91.16
24,58.33,93.91
25,61.07,96.03
26,59.58,95.72
27,65.18,97.27
28,69.75,96.22
29,69.75,96.65
30,70.02,92.08
31,72.84,88.44
32,73.59,94.30
33,71.07,90.58
34,68.58,88.21
35,69.31,89.28
36,66.68,88.38
37,66.81,87.81
38,65.46,87.30
39,60.84,81.90


==> Figures/per_layer/reg_wb_vitl.csv <==
block,mass,hit
0,32.71,17.66
1,35.64,44.08
2,37.61,35.78
3,41.73,74.21
4,42.82,65.29
5,42.13,67.40
6,46.48,82.19
7,41.15,64.27
8,45.58,36.87
9,47.36,79.88
10,47.32,81.05
11,42.31,62.12
12,50.43,87.38
13,50.44,91.44
14,49.90,84.33
15,54.14,87.64
16,54.46,91.92
17,62.62,93.96
18,73.48,97.29
19,73.62,90.71
20,71.02,90.96
21,76.77,90.32
22,72.10,95.18
23,65.01,82.27


==> Figures/per_layer/reg_wb_vits.csv <==
block,mass,hit
0,35.55,47.03
1,39.49,60.84
2,40.44,50.19
3,37.73,26.08
4,44.48,72.94
5,45.53,68.43
6,42.20,58.72
7,48.48,79.48
8,49.19,80.58
9,56.83,93.20
10,52.80,82.45
11,82.03,94.68


==> Figures/register_takeover/in_vitb.csv <==
block,patches,registers,mass
0,65.13,29.13,49.28
1,51.37,31.88,49.77
2,42.82,33.99,53.31
3,62.38,32.99,55.08
4,53.29,38.74,54.49
5,55.63,30.14,51.43
6,54.58,37.35,54.53
7,56.42,38.11,57.62
8,71.91,23.07,58.47
9,62.95,33.48,61.90
10,74.30,24.26,69.02
11,73.83,26.14,72.61


==> Figures/register_takeover/in_vitg.csv <==
block,patches,registers,mass
0,69.86,18.27,49.56
1,65.24,24.82,49.56
2,61.18,27.82,48.81
3,63.89,24.85,49.56
4,52.63,31.20,49.88
5,56.97,26.90,51.23
6,60.49,28.51,51.83
7,57.21,33.38,51.43
8,68.99,20.70,52.49
9,64.90,26.92,51.66
10,63.40,31.31,50.06
11,60.81,31.09,50.89
12,66.68,30.13,50.74
13,62.25,33.61,51.90
14,60.02,34.56,52.92
15,58.33,35.98,54.01
16,59.18,36.68,54.26
17,58.60,37.10,55.78
18,57.46,36.16,55.67
19,55.92,40.54,56.45
20,58.60,37.70,57.13
21,59.55,36.06,56.96
22,57.13,39.84,59.34
23,57.65,38.62,59.32
24,55.26,41.65,60.40
25,54.81,44.12,63.01
26,49.98,45.22,61.97
27,57.06,40.12,65.07
28,53.42,43.60,67.72
29,53.46,43.86,66.85
30,55.60,41.76,68.43
31,54.96,42.33,70.19
32,56.75,41.37,70.94
33,56.47,42.03,71.53
34,55.44,43.64,71.16
35,54.71,43.60,71.34
36,49.99,48.73,69.49
37,46.41,52.57,67.82
38,38.09,60.44,67.86
39,28.09,67.26,67.63


==> Figures/register_takeover/in_vitl.csv <==
block,patches,registers,mass
0,54.60,31.03,46.34
1,51.78,29.83,48.62
2,56.14,37.98,49.39
3,30.84,41.08,51.84
4,49.85,39.07,51.68
5,54.44,24.53,52.14
6,70.21,21.99,55.07
7,55.06,37.75,50.02
8,48.72,41.92,53.93
9,48.48,37.69,53.33
10,49.70,43.36,54.72
11,43.27,52.29,51.20
12,69.45,26.71,56.26
13,60.33,33.04,56.72
14,65.80,31.48,57.39
15,65.91,31.07,58.35
16,65.83,30.55,59.27
17,63.04,31.19,62.23
18,61.12,34.92,69.59
19,56.14,39.68,69.64
20,53.81,42.61,67.47
21,64.92,32.67,73.75
22,57.69,35.99,71.31
23,45.37,45.91,67.84


==> Figures/register_takeover/in_vits.csv <==
block,patches,registers,mass
0,49.65,29.23,48.11
1,59.19,34.54,49.79
2,26.14,39.40,52.62
3,38.86,29.42,49.27
4,55.11,22.74,52.86
5,75.77,19.99,54.57
6,52.32,41.89,51.87
7,65.42,31.76,55.19
8,55.90,40.19,54.49
9,76.50,22.25,58.76
10,75.71,23.43,55.27
11,81.62,17.99,74.55


==> Figures/register_takeover/wb_vitb.csv <==
block,patches,registers,mass
0,65.14,29.27,36.99
1,52.10,31.27,37.15
2,43.41,34.31,42.58
3,62.84,32.44,45.42
4,54.68,37.40,46.42
5,56.51,29.09,43.76
6,54.17,37.17,47.42
7,55.20,39.41,53.03
8,73.38,22.03,55.18
9,63.99,32.35,63.23
10,77.67,20.73,75.11
11,69.54,30.44,76.39


==> Figures/register_takeover/wb_vitg.csv <==
block,patches,registers,mass
0,69.85,18.34,37.12
1,65.63,24.37,36.54
2,61.73,27.25,36.68
3,64.30,24.48,37.69
4,52.73,31.21,38.12
5,57.21,26.83,39.82
6,60.89,28.37,40.64
7,56.52,34.01,40.81
8,69.18,20.48,42.01
9,65.60,26.12,41.33
10,62.46,31.94,40.27
11,61.40,30.61,41.40
12,68.84,28.25,41.39
13,63.51,32.24,42.56
14,59.86,34.29,43.87
15,59.00,35.12,44.84
16,62.51,34.02,44.86
17,60.85,35.04,47.01
18,62.05,33.55,48.22
19,59.17,37.57,48.30
20,61.81,35.00,48.91
21,62.72,33.09,46.95
22,61.05,36.22,51.61
23,60.32,36.76,54.52
24,57.16,40.23,58.33
25,56.41,42.69,61.07
26,52.12,43.47,59.58
27,58.15,39.08,65.18
28,54.23,43.36,69.75
29,54.03,43.19,69.75
30,54.40,43.59,70.02
31,56.53,40.60,72.84
32,56.78,41.41,73.59
33,53.91,45.19,71.07
34,55.17,43.96,68.58
35,53.86,44.23,69.31
36,52.87,45.79,66.68
37,49.64,49.37,66.81
38,47.67,50.65,65.46
39,40.41,55.32,60.84


==> Figures/register_takeover/wb_vitl.csv <==
block,patches,registers,mass
0,54.88,30.94,32.71
1,51.96,29.49,35.64
2,56.81,37.54,37.61
3,30.60,41.68,41.73
4,49.75,39.19,42.82
5,53.33,25.08,42.13
6,71.25,21.33,46.48
7,56.13,36.86,41.15
8,47.66,40.40,45.58
9,48.41,37.30,47.36
10,50.39,42.16,47.32
11,42.51,53.51,42.31
12,71.01,25.33,50.43
13,61.08,32.26,50.44
14,67.87,30.06,49.90
15,67.60,29.82,54.14
16,69.48,27.34,54.46
17,63.02,31.20,62.62
18,60.87,35.08,73.48
19,59.83,36.45,73.62
20,55.46,40.65,71.02
21,60.20,36.71,76.77
22,53.26,40.15,72.10
23,47.12,46.00,65.01


==> Figures/register_takeover/wb_vits.csv <==
block,patches,registers,mass
0,48.42,30.04,35.55
1,58.93,35.02,39.49
2,26.06,39.24,40.44
3,39.30,29.42,37.73
4,54.98,22.95,44.48
5,75.88,19.87,45.53
6,51.38,43.10,42.20
7,63.91,33.21,48.48
8,54.27,42.00,49.19
9,78.78,19.99,56.83
10,78.02,21.25,52.80
11,82.50,17.19,82.03


==> Figures/relative_scaling/clipzs_acc_left.csv <==
params,o2o,m2m,wb,catdog,animals,mean
21,0.00,0.00,0.00,0.00,0.00,0.00
86,-0.30,0.00,0.40,0.60,-0.10,0.12
300,-1.80,-0.60,-2.50,0.40,-0.70,-1.04
1100,-1.30,-0.50,-3.30,0.40,-0.20,-0.98


==> Figures/relative_scaling/clipzs_acc_right.csv <==
params,o2o,m2m,wb,catdog,animals,mean
86,0.00,0.00,0.00,0.00,0.00,0.00
304,7.90,6.20,2.50,1.30,1.80,3.94
632,7.20,5.70,1.80,1.80,1.10,3.52
1000,7.40,6.20,1.50,1.80,1.30,3.64


==> Figures/relative_scaling/clipzs_wga_left.csv <==
params,o2o,m2m,wb,catdog,animals,mean
21,0.00,0.00,0.00,0.00,0.00,0.00
86,0.00,0.00,0.20,0.00,1.40,0.32
300,-0.50,-0.70,-6.20,1.10,1.90,-0.88
1100,-0.60,-0.50,-6.90,-1.00,2.10,-1.38


==> Figures/relative_scaling/clipzs_wga_right.csv <==
params,o2o,m2m,wb,catdog,animals,mean
86,0.00,0.00,0.00,0.00,0.00,0.00
304,8.30,7.60,5.10,1.50,-0.60,4.38
632,7.30,6.80,3.60,2.00,0.70,4.08
1000,7.90,7.10,2.90,-0.40,-1.90,3.12


==> Figures/relative_scaling/where_what_left.csv <==
params,o2o,m2m,wb,catdog,animals,mean
21,0.00,0.00,0.00,0.00,0.00,0.00
86,-1.30,-1.20,-0.90,-0.80,-1.80,-1.20
300,-4.60,-3.70,-8.40,-3.00,-0.80,-4.10
1100,-6.10,-5.40,-4.50,-2.90,-1.60,-4.10


==> Figures/relative_scaling/where_what_right.csv <==
params,o2o,m2m,wb,catdog,animals,mean
21,0.00,0.00,0.00,0.00,0.00,0.00
86,-1.50,2.20,10.10,7.90,1.20,3.98
300,-1.30,4.70,12.70,7.20,3.30,5.32
1100,-1.80,3.60,14.00,8.30,3.80,5.58

